Submillimeter imaging of the Galactic Center starburst Sgr B2. Warm molecular, atomic, and ionized gas far from massive star-forming cores

We present 168 arcmin^2 spectral images of the Sgr B2 complex taken with Herschel/SPIRE-FTS. We detect ubiquitous emission from CO (up to J=12-11), H2O, [CI]492, 809 GHz, and [NII] 205 um lines. We also present maps of the SiO, N2H+, HCN, and HCO+ emission obtained with the IRAM30m telescope. The cloud environment dominates the emitted FIR (80%), H2O 752 GHz (60 %) mid-J CO (91%), and [CI] (93 %) luminosity. The region shows very extended [NII] emission (spatially correlated with the 24 and 70 um dust emission). The observed FIR luminosities imply G_0~10^3. The extended [CI] emission arises from a pervasive component of neutral gas with n_H~10^3 cm-3. The high ionization rates, produced by enhanced cosmic-ray (CR) fluxes, drive the gas heating to Tk~40-60 K. The mid-J CO emission arises from a similarly extended but more pressurized gas component (P_th~10^7 K cm-3). Specific regions of enhanced SiO emission and high CO-to-FIR intensity ratios (>10^-3) show mid-J CO emission compatible with shock models. A major difference compared to more quiescent star-forming clouds in the disk of our Galaxy is the extended nature of the SiO and N2H+ emission in Sgr B2. This can be explained by the presence of cloud-scale shocks, induced by cloud-cloud collisions and stellar feedback, and the much higher CR ionization rate (>10^-15 s-1) leading to overabundant H3+ and N2H+. Hence, Sgr B2 hosts a more extreme environment than star-forming regions in the disk of the Galaxy. As a usual template for extragalactic comparisons, Sgr B2 shows more similarities to ultra luminous infrared galaxies such as Arp 220, including a "deficit" in the [CI]/FIR and [NII]/FIR intensity ratios, than to pure starburst galaxies such as M82. However, it is the extended cloud environment, rather than the cores, that serves as a useful template when telescopes do not resolve such extended regions in galaxies.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

